Lift, Partition, and Project: Parametric Complexity Certification of Active-Set QP Methods in the Presence of Numerical Errors

When Model Predictive Control (MPC) is used in real-time to control linear systems, quadratic programs (QPs) need to be solved within a limited time frame. Recently, several parametric methods have been proposed that certify the number of computations active-set QP solvers require to solve these QPs. These certification methods, hence, ascertain that the optimization problem can be solved within the limited time frame. A shortcoming in these methods is, however, that they do not account for numerical errors that might occur internally in the solvers, which ultimately might lead to optimistic complexity bounds if, for example, the solvers are implemented in single precision. In this paper we propose a general framework that can be incorporated in any of these certification methods to account for such numerical errors.

==> data/invpend_slack.dat <==
iter eps0 eps1e-4 eps1e-3 
1.0	140.83780205883087	140.83790205883088	140.83880205883088
2.0	100.0353674847722	100.03546748477217	100.03636748477217
3.0	120.70297600420277	120.70314175201844	120.70463348235931
4.0	182.1524480450285	182.1525480450287	182.15344804502874
5.0	310.69970981693814	310.69980981693817	310.7007098169401
6.0	39.32110314300446	39.32133269779892	39.32339869094982
7.0	1.0e-12	0.00023121342805365237	0.010707957717832915
8.0	1.0e-12	0.0000742548151959511	0.0030598861292515665
9.0	-0.0	0.0000575626389784777	0.005759752649551551
10.0	-0.0	0.0000470546091866254	0.001752619194318129
11.0	-0.0	0.00023829190081276075	0.002346518362626227
12.0	-0.0	0.0000742548151959511	0.0017776051413823666
13.0	-0.0	0.0001276298408750803	0.002346518362604911
14.0	-0.0	0.0000470546091866254	0.001752619194318129
15.0	-0.0	-0.0	-0.0


==> data/iter_accum.dat <==
iter eps0 eps1e-4 eps1e-3 
1.0	0.0013908205841446453	3.905487209529389e-5	2.8353591974799328e-6
2.0	0.015299026425591099	0.0004296035930482328	3.118895117227926e-5
3.0	0.08762169680111266	0.002460456942003515	0.00021265193981099496
4.0	0.29346314325452016	0.009880882640109353	0.0009044795839960986
5.0	0.6244784422809457	0.028861550478422184	0.0028778895854421316
6.0	0.9248956884561892	0.06065221636399141	0.006864404617098916
7.0	0.9944367176634215	0.09587971099394649	0.013958473329193708
8.0	1.0	0.13243507127514156	0.02654179744760965
9.0	1.0	0.17453622339386837	0.047585833411305706
10.0	1.0	0.22132396016403044	0.07972746527393823
11.0	1.0	0.2872485842608865	0.13193209881793874
12.0	1.0	0.3585627807068932	0.20836771206360277
13.0	1.0	0.4733059949228666	0.3335544913507368
14.0	1.0	0.6057801210701035	0.5191967994465378
15.0	1.0	1.0	1.0

